Assessing Threat of Adversarial Examples on Deep Neural Networks

Deep neural networks are facing a potential security threat from adversarial examples, inputs that look normal but cause an incorrect classification by the deep neural network. For example, the proposed threat could result in hand-written digits on a scanned check being incorrectly classified but looking normal when humans see them. This research assesses the extent to which adversarial examples pose a security threat, when one considers the normal image acquisition process. This process is mimicked by simulating the transformations that normally occur in acquiring the image in a real world application, such as using a scanner to acquire digits for a check amount or using a camera in an autonomous car. These small transformations negate the effect of the carefully crafted perturbations of adversarial examples, resulting in a correct classification by the deep neural network. Thus just acquiring the image decreases the potential impact of the proposed security threat. We also show that the already widely used process of averaging over multiple crops neutralizes most adversarial examples. Normal preprocessing, such as text binarization, almost completely neutralizes adversarial examples. This is the first paper to show that for text driven classification, adversarial examples are an academic curiosity, not a security threat.

==> Bad_Adv/bad_adv_metrics.txt <==
FGS Examples for ‘7’:
+++++++++++++++++++++

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_fgs*1.png (This is normal FGS)
L-1:  11752
L-2:  549.49067326
L-inf:  26
PASS:  0.486020623112

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_51.png (This is with epsilon=0.2)
L-1:  22716
L-2:  1070.03270978
L-inf:  51
PASS:  0.388495555593

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_64.png (This is with epsilon=0.25)
L-1:  28226
L-2:  1333.62738424
L-inf:  64
PASS:  0.347791427427

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_76.png (This is with epsilon=0.3)
L-1:  33302
L-2:  1577.72050757
L-inf:  76
PASS:  0.313230110667

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_127.png (This is with epsilon=0.5)
L-1:  54481
L-2:  2603.88728635
L-inf:  127
PASS:  0.194943196355


FGV Examples for ‘7’:
+++++++++++++++++++++

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_fgv*1.png (This is normal FGV)
L-1:  5093
L-2:  358.054465131
L-inf:  57
PASS:  0.77274569041

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_fgv*2.png (This is with noise*2 - not exactly doubled due to rounding and clipping!!)
L-1:  9664
L-2:  666.379771602
L-inf:  113
PASS:  0.65273692627

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_fgv*3.png (This is with noise*3)
L-1:  14066
L-2:  968.863251445
L-inf:  170
PASS:  0.56653013923

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_fgv*4.png (This is with noise*4)
L-1:  18305
L-2:  1252.50828341
L-inf:  226
PASS:  0.491927196277

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/7/10002_fgv*5.png (This is with noise*5)
L-1:  22343
L-2:  1514.07496512
L-inf:  252
PASS:  0.425794007889


============================
============================


FGS Examples for ‘9’:
+++++++++++++++++++++

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_fgs*1.png (This is normal FGS)
L-1:  7287
L-2:  348.050283723
L-inf:  17
PASS:  0.687254526681
 
Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_51.png (This is with epsilon=0.2)
L-1:  21168
L-2:  1030.29413276
L-inf:  51
PASS:  0.499160372836

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_64.png (This is with epsilon=0.25)
L-1:  26296
L-2:  1284.94980447
L-inf:  64
PASS:  0.451550887538

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_76.png (This is with epsilon=0.3)
L-1:  31000
L-2:  1519.75524345
L-inf:  76
PASS:  0.406989414086

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_127.png (This is with epsilon=0.5)
L-1:  50402
L-2:  2498.33184345
L-inf:  127
PASS:  0.241103022474


FGV Examples for ‘9’:
+++++++++++++++++++++

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_fgv*1.png (This is normal FGV)
L-1:  3292
L-2:  219.367271944
L-inf:  43
PASS:  0.946779929947

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_fgv*2.png (This is with noise*2)
L-1:  6400
L-2:  435.619099673
L-inf:  85
PASS:  0.874042313005

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_fgv*3.png (This is with noise*3)
L-1:  9435
L-2:  649.343514636
L-inf:  128
PASS:  0.8094825595

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_fgv*4.png (This is with noise*4)
L-1:  12375
L-2:  857.119011573
L-inf:  171
PASS:  0.751539202373

Image:  /Users/arozsa/caffe/data/mnist/Bad_Adv/9/10028_fgv*5.png (This is with noise*5)
L-1:  15223
L-2:  1055.13364082
L-inf:  213
PASS:  0.701753534903

















